Improving Quantization with Post-Training Model Expansion

The size of a model has been a strong predictor of its quality, as well as its cost. As such, the trade-off between model cost and quality has been well-studied. Post-training optimizations like quantization and pruning have typically focused on reducing the overall volume of pre-trained models to reduce inference costs while maintaining model quality. However, recent advancements have introduced optimization techniques that, interestingly, expand models post-training, increasing model size to improve quality when reducing volume. For instance, to enable 4-bit weight and activation quantization, incoherence processing often necessitates inserting online Hadamard rotations in the compute graph, and preserving highly sensitive weights often calls for additional higher precision computations. However, if application requirements cannot be met, the prevailing solution is to relax quantization constraints. In contrast, we demonstrate post-training model expansion is a viable strategy to improve model quality within a quantization co-design space, and provide theoretical justification. We show it is possible to progressively and selectively expand the size of a pre-trained large language model (LLM) to improve model quality without end-to-end retraining. In particular, when quantizing the weights and activations to 4 bits for Llama3 1B, we reduce the gap to full-precision perplexity by an average of 9% relative to both QuaRot and SpinQuant with only 5% more parameters, which is still a 3.8% reduction in volume relative to a BF16 reference model.

==> images/0shot_float.csv <==
params,size,geomean
1.235,2.47,54.08340695382816
3.212,6.424,62.189439739796406
7.504,15.008,67.95837183714342


==> images/0shot_pareto.csv <==
params,size,geomean
1.235,0.618,48.12804460525513
,0.629,48.12804460525513
1.260,0.630,48.26202392578125
,0.634,48.26202392578125
1.285,0.635,48.78283441066742
,1.605,48.78283441066742
3.212,1.606,55.76423406600952
,1.639,55.76423406600952
3.279,1.640,56.366223096847534
,1.672,56.366223096847534
3.345,1.673,57.43507146835327
,1.781,57.43507146835327
3.564,1.782,58.48554968833923
,3.751,58.48554968833923
7.504,3.752,62.21548914909363
,3.818,62.21548914909363
7.638,3.819,62.35580345409147
,4.019,,62.35580345409147
8.040,4.020,62.69589436097311
,4.121,62.69589436097311
8.243,4.122,63.553792238235474
,15.007,63.553792238235474
7.504,15.008,67.95837183714342


==> images/0shot_quarot.csv <==
params,size,geomean
1.235,0.618,46.757784485816956
1.260,0.630,48.26202392578125
1.285,0.635,48.78283441066742
1.302,0.651,46.758878231048584
1.369,0.685,47.86452054977417
3.212,1.606,55.76423406600952
3.279,1.640,56.366223096847534
3.345,1.673,57.43507146835327
3.388,1.669,56.877702474594116
3.564,1.782,58.48554968833923
7.504,3.752,62.21548914909363
7.638,3.819,62.35580345409147
8.040,4.020,62.69589436097311
8.243,4.122,63.553792238235474
8.511,4.256,62.21548914909363


==> images/0shot_spinquant.csv <==
params,size,geomean
1.235,0.618,48.12804460525513
1.260,0.630,48.14821779727936
1.285,0.635,48.106786608695984
1.302,0.651,47.76722490787506
1.369,0.685,48.63339960575104


==> images/perp_float.csv <==
params,size,perplexity
1.235,2.47,8.750
3.212,6.424,7.000
7.504,15.008,5.562


==> images/perp_pareto.csv <==
params,size,perplexity
1.235,0.618,12.22
,0.629,12.22
1.260,0.630,12.12
,0.634,12.12
1.285,0.635,12.04
,0.650,12.04
1.302,0.651,11.93
,0.684,11.93
1.369,0.685,11.80
,1.605,11.80
3.212,1.606,9.19
,1.639,9.19
3.279,1.640,9.19
,1.672,9.19
3.345,1.673,9.19
,1.668,9.01
3.388,1.669,9.01
,1.781,9.01
3.564,1.782,9.01
,2.469,9.01
1.235,2.47,8.750
,3.751,8.750
7.504,3.752,7.5
,3.818,7.5
7.638,3.819,7.38
,4.019,7.38
8.040,4.020,7.38
,4.121,7.38
8.243,4.122,7.34
,4.255,7.34
8.511,4.256,7.28
,6.423,7.28
3.212,6.424,7.000
,15.007,7.000
7.504,15.008,5.562


==> images/perp_quarot.csv <==
params,size,perplexity
1.235,0.618,12.94
1.260,0.630,12.75
1.285,0.635,12.75
1.302,0.651,12.56
1.369,0.685,12.56
3.212,1.606,9.19
3.279,1.640,9.19
3.345,1.673,9.19
3.388,1.669,9.01
3.564,1.782,9.01
7.504,3.752,7.5
7.638,3.819,7.38
8.040,4.020,7.38
8.243,4.122,7.34
8.511,4.256,7.28


==> images/perp_spinquant.csv <==
params,size,perplexity
1.235,0.618,12.22
1.260,0.630,12.12
1.285,0.635,12.04
1.302,0.651,11.93
1.369,0.685,11.80

